Assessing and Remedying Coverage for a Given Dataset

Data analysis impacts virtually every aspect of our society today. Often, this analysis is performed on an existing dataset, possibly collected through a process that the data scientists had limited control over. The existing data analyzed may not include the complete universe, but it is expected to cover the diversity of items in the universe. Lack of adequate coverage in the dataset can result in undesirable outcomes such as biased decisions and algorithmic racism, as well as creating vulnerabilities such as opening up room for adversarial attacks. In this paper, we assess the coverage of a given dataset over multiple categorical attributes. We first provide efficient techniques for traversing the combinatorial explosion of value combinations to identify any regions of attribute space not adequately covered by the data. Then, we determine the least amount of additional data that must be obtained to resolve this lack of adequate coverage. We confirm the value of our proposal through both theoretical analyses and comprehensive experiments on real data.

==> data/Exp_result.csv <==
Dataset_index, accuracy, f1-measure, accuracy_overall,f1_overall
0,0.476190476,0.35,0.76,0.7
1,0.571428571,0.35,0.76,0.7
2,0.619047619,0.58,0.76,0.7
3,0.619047619,0.58,0.76,0.7
4,0.666666667,0.66,0.76,0.7


==> data/a.dat <==
level,color,age,race,maritalStatus
1,x,x,x,6
1,x,x,x,3
2,x,3,3,x
2,x,x,1,2
2,x,3,x,2
2,x,3,x,1
2,x,3,x,4
2,x,0,2,x
2,x,3,x,5
2,x,x,2,4
2,x,x,2,5
2,1,x,x,4
2,x,x,2,2
2,1,x,x,2
2,x,0,3,x
2,x,x,3,2
2,x,x,3,5
2,x,x,3,4
2,1,x,3,x
2,x,0,x,5
2,x,0,x,4
2,x,2,x,4
2,x,0,x,1
2,x,0,x,2
2,1,0,x,x
2,x,x,0,5
2,x,x,0,2
2,x,3,2,x
2,1,3,x,x
2,x,0,1,x
3,0,3,0,x
3,1,2,x,5
3,x,1,2,1
3,1,2,x,1
3,1,x,2,1
3,1,2,2,x
3,1,x,2,0
3,0,x,1,4
3,x,1,3,1
3,0,1,x,5
3,0,1,x,2
3,1,x,1,5
3,1,1,x,5
3,x,2,2,1
3,x,2,2,0
3,x,3,0,0
3,1,x,0,1
3,x,2,3,0
3,x,1,1,5
3,0,2,x,2
3,x,1,1,4
3,x,2,3,1
3,x,3,1,0
4,0,1,0,4
4,1,1,1,1


==> data/anytime1.csv <==
num,hybrid,PatternBreakerOriginal,PatternCombiner
0,0,0,0
1000,0.092,0.173,125.271
2000,0.177,0.292,185.08
3000,0.28,0.433,187.606
4000,0.376,0.538,190.147
5000,0.446,0.637,232.801
6000,0.52,0.746,233.763
7000,0.624,0.854,234.748
8000,0.693,0.965,235.79
9000,0.755,1.068,236.643
10000,0.808,1.248,237.507
11000,0.867,1.408,238.365
12000,0.946,1.515,264.027
13000,0.996,1.626,264.367
14000,1.063,1.729,264.878
15000,1.113,1.831,265.219
16000,1.155,1.941,265.553
17000,1.201,2.045,265.889
18000,1.252,2.144,266.387
19000,1.301,2.24,266.731
20000,1.34,2.334,267.07
21000,1.387,2.431,267.423
22000,1.438,2.555,267.921
23000,1.498,2.66,268.262
24000,1.56,2.851,280.054
25000,1.628,2.963,280.19
26000,1.694,3.069,280.325
27000,1.755,3.181,280.467
28000,1.811,3.291,280.604
29000,1.861,3.399,280.744
30000,1.944,3.503,280.877
31000,2.061,3.619,281.002
32000,2.134,3.722,281.137
33000,2.239,3.837,281.274
34000,2.372,3.948,281.632
35000,2.5,4.045,281.771
36000,2.641,4.165,281.899
37000,2.761,4.313,282.031
38000,2.898,4.446,282.163
39000,2.99,4.576,282.306
40000,3.085,4.743,282.445
41000,3.221,4.847,286.425
42000,3.331,4.957,286.476
43000,3.414,5.173,286.525
44000,3.499,5.299,286.572
45000,3.615,5.431,286.621
46000,3.759,5.569,286.669
47000,3.867,5.696,286.718
48000,3.947,5.826,286.766
49000,4.041,5.96,286.815
50000,4.168,6.103,286.869
51000,4.279,6.224,286.92
52000,4.396,6.347,286.969
53000,4.566,6.484,287.018
54000,4.744,6.63,287.069
55000,4.876,6.791,287.207
56000,5.015,6.96,287.254
57000,5.175,7.174,287.303
58000,5.271,7.3,287.35
59000,5.368,7.432,287.401
60000,5.489,7.67,288.295
61000,5.628,7.828,288.316
62000,5.712,7.972,288.337
63000,5.791,8.123,288.356
64000,5.878,8.278,288.376
65000,5.958,8.431,288.398
66000,6.031,8.576,288.419
67000,6.095,8.733,288.44
68000,6.159,8.873,288.46
69000,6.225,9.039,288.481
70000,6.303,9.189,288.501
71000,6.451,9.343,288.521
72000,6.612,9.663,288.542
73000,6.794,9.903,288.563
74000,6.909,10.057,288.73
75000,7.048,10.215,288.739
76000,7.158,10.38,288.747
77000,7.255,10.547,288.756
78000,7.373,10.71,288.764
79000,7.526,10.937,288.772
80000,7.761,11.148,288.78
81000,7.937,11.338,288.794
82000,8.094,11.567,288.797
83000,8.302,11.813,288.799

==> data/anytime2.csv <==
num,hybrid,PatternBreakerOriginal,PatternCombiner
0,0,0,0
1000,0.191,2.269,20.527
2000,0.281,2.885,21.352
3000,0.391,3.894,21.896
4000,0.494,4.547,53.186
5000,0.649,5.146,53.551
6000,0.803,5.795,53.805
7000,0.87,6.433,54.097
8000,0.964,6.665,54.355
9000,1.097,6.959,54.637
10000,1.164,7.224,54.912
11000,1.243,7.493,55.207
12000,1.348,7.769,55.461
13000,1.471,8.021,55.728
14000,1.572,8.835,56.027
15000,1.714,9.077,56.311
16000,1.81,9.357,56.596
17000,1.905,9.637,56.859
18000,1.972,9.897,57.125
19000,2.063,10.169,94.924
20000,2.204,10.406,95.044
21000,2.32,10.661,95.164
22000,2.398,10.91,95.291
23000,2.498,11.199,95.419
24000,2.59,11.44,95.613
25000,2.675,11.798,95.735
26000,2.76,12.037,95.852
27000,2.828,12.275,95.964
28000,2.907,12.52,96.075
29000,3.016,12.821,96.204
30000,3.113,13.076,96.32
31000,3.187,13.314,96.443
32000,3.28,13.622,96.569
33000,3.384,13.874,96.755
34000,3.488,14.12,96.879
35000,3.56,14.459,97.002
36000,3.656,14.689,97.131
37000,3.736,14.941,97.255
38000,3.813,15.203,97.381
39000,3.917,15.543,97.505
40000,4.056,15.785,97.63
41000,4.196,16.029,97.753
42000,4.326,16.703,97.934
43000,4.461,16.887,98.062
44000,4.605,17.088,98.191
45000,4.715,17.285,98.315
46000,4.856,18.682,98.441
47000,5.041,18.874,98.568
48000,5.147,19.071,98.689
49000,5.357,19.268,98.808
50000,5.49,19.479,98.939
51000,5.615,19.693,99.124
52000,5.724,19.87,99.249
53000,5.818,20.066,99.379
54000,5.917,20.268,99.52
55000,6.027,20.465,99.649
56000,6.12,20.689,99.78
57000,6.24,20.898,99.904
58000,6.312,21.087,100.038
59000,6.378,21.279,100.172
60000,6.432,21.47,100.361
61000,6.561,21.707,100.49
62000,6.684,21.893,100.614
63000,6.742,22.074,100.732
64000,6.794,22.266,100.858
65000,6.844,22.446,100.979
66000,6.91,22.68,101.111
67000,6.986,22.855,101.242
68000,7.052,23.043,135.201
69000,7.118,23.24,135.265
70000,7.196,23.433,135.327
71000,7.259,23.621,135.391
72000,7.327,23.901,135.451
73000,7.387,24.097,135.778
74000,7.461,24.291,135.835
75000,7.521,24.476,135.895
76000,7.601,24.665,135.958
77000,7.672,24.843,136.017
78000,7.764,25.097,136.079
79000,7.849,25.286,136.143
80000,7.979,25.481,136.204
81000,8.097,25.675,136.267
82000,8.194,25.871,136.333
83000,8.286,26.057,136.395
84000,8.409,26.303,136.46
85000,8.485,26.504,136.524
86000,8.565,26.696,136.59
87000,8.726,26.897,136.652
88000,8.884,27.097,136.981
89000,9.059,27.381,137.04
90000,9.154,27.567,137.1
91000,9.235,27.755,137.163
92000,9.305,27.948,137.224
93000,9.389,28.151,137.288
94000,9.503,28.348,137.351
95000,9.597,28.541,137.412
96000,9.727,28.818,137.477
97000,9.818,29.016,137.537
98000,9.984,29.207,137.599
99000,10.113,29.407,137.664
100000,10.222,29.597,137.726
101000,10.345,29.783,138.047
102000,10.518,30.182,138.105
103000,10.674,30.369,138.169
104000,10.811,30.569,138.229
105000,10.93,30.751,138.287
106000,11.089,30.934,138.346
107000,11.272,31.114,138.409
108000,11.444,31.424,138.471
109000,11.614,31.616,138.53
110000,11.778,31.807,138.591
111000,11.976,31.992,138.652
112000,12.163,32.181,138.713
113000,12.334,32.371,138.776
114000,12.499,32.557,138.835
115000,12.718,32.857,139.16
116000,12.931,33.038,139.22
117000,13.124,33.229,139.281
118000,13.23,33.405,139.343
119000,13.333,33.591,139.402
120000,13.461,33.781,139.467
121000,13.576,33.981,139.53
122000,13.668,34.282,139.593
123000,13.798,34.476,139.651
124000,13.944,34.663,139.715
125000,14.027,34.845,139.776
126000,14.123,35.035,139.835
127000,14.28,35.229,139.895
128000,14.486,35.545,139.955
129000,14.675,35.726,140.313
130000,14.766,35.914,140.373
131000,14.953,36.098,140.438
132000,15.203,36.289,140.497
133000,15.401,36.484,140.56
134000,15.541,37.462,140.621
135000,15.78,37.654,140.681
136000,16.002,37.85,140.745
137000,16.186,38.045,140.808
138000,16.373,38.228,140.87
139000,16.604,38.427,140.932
140000,16.814,38.611,140.992
141000,17.09,39.008,141.053
142000,17.283,39.207,141.119
143000,17.469,39.39,143.757
144000,17.602,39.586,143.816
145000,17.802,39.774,143.881
146000,17.986,39.953,143.946
147000,18.274,40.134,144.007
148000,18.521,40.317,144.07
149000,18.779,42.433,144.137
150000,19.136,42.605,144.202
151000,19.465,42.793,144.267
152000,19.792,42.986,144.331
153000,20.085,43.181,144.396
154000,20.385,43.403,144.46
155000,20.889,43.585,144.521
156000,21.254,43.765,144.589
157000,21.78,43.973,144.662
158000,22.141,44.156,144.73
159000,22.615,44.333,144.794
160000,22.956,44.51,144.855
161000,23.448,44.692,144.919
162000,23.972,44.868,144.98
163000,24.526,45.052,145.044
164000,25.119,45.224,145.105
165000,25.433,45.409,145.166
166000,25.648,45.594,145.229
167000,25.834,45.809,145.294
168000,26.07,45.979,145.357
169000,26.221,46.169,145.42
170000,26.495,46.362,145.492
171000,26.825,46.554,167.221
172000,27.226,46.738,167.257
173000,27.454,46.917,167.292
174000,27.73,47.109,167.327
175000,27.983,47.344,167.362
176000,28.156,47.59,167.398
177000,28.343,47.774,167.433
178000,28.617,47.946,167.47
179000,28.796,48.139,167.504
180000,28.985,48.323,167.54
181000,29.165,48.506,167.577
182000,29.446,48.691,167.616
183000,29.651,48.87,167.651
184000,29.863,49.057,167.686
185000,30.039,49.252,167.722
186000,30.24,49.497,167.76
187000,30.433,49.679,167.795
188000,30.769,49.863,167.83
189000,31.018,50.055,167.867
190000,31.411,50.232,167.904
191000,31.711,50.415,167.981
192000,32.157,50.604,168.014
193000,32.832,50.792,168.051
194000,33.321,50.983,168.086
195000,33.637,51.266,168.122
196000,33.897,51.459,168.159
197000,34.216,51.65,168.2
198000,34.422,51.837,168.234
199000,34.712,52.016,168.272
200000,34.985,52.204,168.309
201000,35.293,52.389,168.346
202000,35.54,52.571,168.382
203000,35.753,52.749,168.42
204000,36.027,52.928,168.455
205000,36.245,53.115,168.493
206000,36.514,53.397,168.529
207000,36.896,53.575,168.567
208000,37.092,53.76,168.605
209000,37.352,53.943,168.64
210000,37.693,54.129,168.675
211000,37.942,54.312,168.714
212000,38.385,54.497,168.751
213000,38.672,54.676,168.785
214000,39.013,54.862,168.823
215000,39.472,55.132,168.861
216000,39.723,55.316,168.897
217000,40.067,55.617,168.936
218000,40.445,55.796,168.974
219000,40.711,55.969,169.011
220000,40.907,56.146,169.047
221000,41.155,56.321,169.086
222000,41.383,56.509,169.124
223000,41.633,56.688,169.157
224000,41.999,56.867,169.196
225000,42.442,57.047,169.231
226000,42.792,57.231,169.268
227000,43.12,57.42,169.304
228000,43.592,57.732,169.342
229000,44.085,57.911,169.381
230000,44.564,58.096,169.431
231000,44.866,58.269,169.468
232000,45.493,58.442,169.504
233000,46,58.626,169.54
234000,46.595,58.814,169.577
235000,47.103,59.005,169.612
236000,47.724,59.189,169.648
237000,48.174,59.367,169.687
238000,48.678,59.552,169.724
239000,49.216,59.73,169.763
240000,49.942,60.067,169.799
241000,50.483,60.26,169.835
242000,50.947,60.44,169.871
243000,51.61,60.616,169.909
244000,52.012,60.795,169.947
245000,52.323,60.973,169.982
246000,52.672,61.148,170.021
247000,53.187,61.318,170.057
248000,53.767,61.502,170.094
249000,54.269,61.692,170.129
250000,55.069,61.865,170.166
251000,55.738,62.053,170.202
252000,56.386,62.398,170.239
253000,57.345,62.562,170.273
254000,57.965,62.749,170.308
255000,58.489,62.932,170.344
256000,58.804,63.139,170.379
257000,59.268,63.315,170.415
258000,59.837,63.498,170.456
259000,60.27,63.675,170.494
260000,60.615,63.861,170.531
261000,61,64.036,170.568
262000,61.356,64.218,170.605
263000,61.628,64.399,170.642
264000,61.991,64.76,170.68
265000,62.452,64.935,170.719
266000,63.084,65.11,170.757
267000,64.085,65.288,170.794
268000,64.515,65.474,170.83
269000,65.22,65.663,170.867
270000,65.612,65.848,170.903
271000,66.006,66.023,170.94
272000,66.456,66.213,170.989
273000,66.896,66.407,171.026
274000,67.307,66.594,171.063
275000,67.697,66.771,171.099
276000,68.278,66.958,171.134
277000,68.79,67.332,171.174
278000,69.303,68.271,171.211
279000,70.059,68.457,171.251
280000,70.782,68.659,171.289
281000,71.396,68.864,171.325
282000,71.861,69.055,171.363
283000,72.376,69.253,171.402
284000,72.911,69.472,171.44
285000,73.389,69.671,171.479
286000,73.909,70.206,171.515
287000,74.26,70.408,171.554
288000,74.545,70.604,171.593
289000,74.741,70.806,171.629
290000,74.972,71.001,171.666
291000,75.139,71.209,171.705
292000,75.344,71.419,171.743
293000,75.666,71.605,171.78
294000,75.929,71.801,171.819
295000,76.141,71.993,171.857
296000,76.374,72.188,171.893
297000,76.558,72.661,171.929
298000,76.819,72.863,171.967
299000,77.032,73.069,172.005
300000,77.259,73.273,172.04
301000,77.514,73.478,172.078
302000,77.792,73.669,172.115
303000,78.094,73.865,172.152
304000,78.627,74.084,172.189
305000,78.992,74.283,172.226
306000,79.351,74.494,172.264
307000,79.802,74.705,172.299
308000,80.144,74.907,172.337
309000,80.425,75.377,172.373
310000,80.631,75.573,172.409
311000,80.926,75.776,172.446
312000,81.211,75.974,172.481
313000,81.532,76.171,172.535
314000,81.695,76.374,172.574
315000,81.842,76.582,172.611
316000,81.966,76.788,172.648
317000,82.138,77,172.686
318000,82.249,77.204,183.304
319000,82.383,77.411,183.328
320000,82.505,77.615,183.351
321000,82.651,78.102,183.373
322000,82.773,78.297,183.396
323000,82.911,78.503,183.418
324000,83.117,78.703,183.441
325000,83.251,78.911,183.464
326000,83.352,79.102,183.487
327000,83.453,79.317,183.508
328000,83.563,79.513,183.531
329000,83.693,79.756,183.554
330000,83.81,79.945,183.576
331000,83.99,80.144,183.598
332000,84.09,80.339,183.62
333000,84.22,80.533,183.642
334000,84.354,81.003,183.664
335000,84.496,81.198,183.688
336000,84.625,81.4,183.711
337000,84.799,81.61,183.734
338000,84.947,81.804,183.757
339000,85.228,82.003,183.78
340000,85.342,82.199,183.802
341000,85.446,82.39,183.824
342000,85.542,82.589,183.846
343000,85.655,82.797,183.868
344000,85.766,83.004,183.891
345000,85.878,83.219,183.914
346000,86.018,83.413,183.936
347000,86.18,83.615,183.958
348000,86.343,86.527,183.979
349000,86.468,86.726,184.003
350000,86.564,86.922,184.025
351000,86.69,87.128,184.046
352000,86.811,87.333,184.068
353000,86.918,87.536,184.091
354000,87.18,87.727,184.115
355000,87.415,87.947,184.137
356000,87.593,88.142,184.159
357000,87.747,88.355,184.181
358000,87.947,88.56,184.205
359000,88.141,88.76,184.227
360000,88.256,88.975,184.25
361000,88.437,89.228,184.272
362000,88.583,89.419,184.294
363000,88.76,89.63,184.316
364000,88.968,89.838,184.34
365000,89.134,90.046,184.362
366000,89.331,90.258,184.385
367000,89.567,90.455,184.406
368000,89.685,90.652,184.43
369000,89.794,90.853,184.453
370000,90.105,91.062,184.476
371000,90.525,91.275,184.558
372000,90.726,91.479,184.58
373000,91.096,91.694,184.602
374000,91.35,91.889,184.624
375000,91.652,92.097,184.646
376000,91.871,92.391,184.668
377000,92.265,92.602,184.692
378000,92.441,92.812,184.714
379000,92.556,93.091,184.738
380000,92.668,93.295,184.761
381000,92.869,93.486,184.785
382000,93.033,93.673,184.808
383000,93.222,93.882,184.83
384000,93.423,94.086,184.852
385000,93.658,94.291,184.875
386000,93.905,94.488,184.898
387000,94.091,94.689,184.921
388000,94.341,94.894,184.944
389000,94.56,95.086,184.966
390000,94.763,95.289,184.989
391000,95.052,95.591,185.011
392000,95.295,95.796,185.033
393000,95.491,96.003,185.055
394000,95.706,96.226,185.088
395000,96.197,96.418,185.111
396000,96.483,96.61,185.133
397000,96.604,96.811,185.155
398000,96.878,96.995,185.177
399000,97.202,97.186,185.201
400000,97.294,97.374,185.223
401000,97.52,97.567,185.246
402000,97.717,97.755,185.268
403000,97.933,97.938,185.289
404000,98.127,98.134,185.311
405000,98.317,98.323,185.334
406000,98.454,98.508,185.357
407000,98.661,98.79,185.38
408000,98.838,98.978,185.403
409000,99.037,99.176,185.425
410000,99.207,99.364,185.449
411000,99.528,99.555,185.472
412000,99.865,99.741,185.496
413000,100.136,99.925,185.518
414000,100.295,100.114,185.541
415000,100.457,100.311,185.563
416000,100.598,100.503,185.585
417000,100.736,100.694,185.609
418000,100.995,100.882,185.632
419000,101.223,101.068,185.655
420000,101.366,101.257,185.677
421000,101.612,101.446,185.7
422000,101.904,101.637,185.723
423000,102.319,101.948,185.746
424000,102.778,102.144,185.769
425000,103.1,103.142,185.792
426000,103.643,103.371,185.814
427000,104.127,103.607,185.835
428000,104.551,103.846,185.858
429000,104.942,104.059,185.879
430000,105.559,104.297,185.9
431000,106.237,104.522,185.922
432000,106.697,104.748,185.945
433000,107.316,104.964,185.967
434000,107.545,105.185,185.989
435000,107.828,105.656,186.012
436000,108.245,105.883,186.034
437000,108.615,106.087,186.056
438000,108.836,106.313,186.079
439000,109.05,106.538,186.102
440000,109.343,106.775,186.126
441000,109.602,106.996,186.147
442000,109.798,107.218,186.169
443000,110.024,107.443,186.192
444000,110.249,107.67,186.215
445000,110.409,107.889,186.237
446000,110.649,108.117,186.26
447000,110.925,108.361,186.282
448000,111.146,108.583,186.305
449000,111.442,108.802,186.325
450000,111.785,109.277,186.348
451000,112.113,109.515,186.372
452000,112.308,109.749,186.394
453000,112.6,109.986,186.418
454000,112.804,110.202,186.44
455000,112.969,110.453,186.464
456000,113.146,110.677,186.487
457000,113.384,110.91,186.51
458000,113.606,111.146,186.532
459000,113.811,111.377,186.555
460000,114.067,111.6,186.639
461000,114.301,111.835,186.659
462000,114.549,112.066,190.592
463000,114.762,112.291,190.609
464000,114.927,112.514,190.626
465000,115.102,112.984,190.643
466000,115.304,113.205,190.66
467000,115.459,113.426,190.676
468000,115.751,113.643,190.693
469000,115.995,113.87,190.71
470000,116.245,114.089,190.727
471000,116.613,114.315,190.745
472000,116.832,114.53,190.762
473000,117.135,114.744,190.778
474000,117.413,114.976,190.795
475000,117.854,115.212,190.812
476000,118.205,115.437,190.829
477000,118.461,115.664,190.846
478000,118.662,115.911,190.862
479000,118.86,116.397,190.88
480000,119.087,116.626,190.896
481000,119.275,116.858,190.912
482000,119.511,117.077,190.931
483000,119.76,117.301,190.948
484000,119.999,117.533,190.964
485000,120.217,117.756,190.982
486000,120.375,118.031,190.999
487000,120.501,118.255,191.016
488000,120.678,118.465,191.033
489000,120.808,118.693,191.051
490000,120.965,118.913,191.068
491000,121.117,119.134,191.086
492000,121.286,119.372,191.104
493000,121.409,119.852,191.122
494000,121.543,120.076,191.139
495000,121.678,120.291,191.157
496000,121.847,120.518,191.174
497000,122.071,120.735,191.192
498000,122.311,120.975,191.21
499000,122.469,121.186,191.227
500000,122.647,121.41,191.246
501000,122.832,121.638,191.263
502000,123.062,121.868,191.28
503000,123.341,122.103,191.298
504000,123.59,122.319,191.316
505000,123.739,122.553,191.334
506000,123.968,122.766,191.438
507000,124.248,123.276,191.449
508000,124.54,123.497,191.461
509000,124.743,123.724,191.474
510000,124.924,123.939,191.486
511000,125.163,124.174,191.498
512000,125.393,124.399,191.511
513000,125.785,124.627,191.523
514000,126.392,124.848,191.536
515000,127.046,125.066,191.548
516000,127.546,125.285,191.56
517000,128.05,125.512,191.572
518000,128.675,125.735,191.585
519000,129.43,126.26,191.597
520000,130.095,126.487,191.609
521000,130.878,126.709,191.621
522000,131.464,126.931,191.634
523000,131.975,127.159,191.647
524000,132.596,127.386,191.659
525000,133.052,127.612,191.672
526000,133.601,127.832,191.684
527000,133.975,128.698,191.697
528000,134.245,128.988,191.709
529000,134.477,129.285,191.722
530000,134.645,129.765,191.734
531000,134.867,130.032,191.746
532000,135.091,130.315,191.759
533000,135.342,130.585,191.772
534000,135.59,130.851,191.784
535000,135.872,131.118,191.797
536000,136.15,131.387,191.81
537000,136.462,131.671,191.822
538000,136.711,131.936,191.835
539000,136.99,132.458,191.847
540000,137.397,132.723,191.86
541000,137.8,132.993,191.872
542000,138.237,133.257,191.884
543000,138.684,133.537,191.896
544000,139.045,133.791,191.909
545000,139.316,134.051,191.92
546000,139.702,134.335,191.933
547000,140.087,134.628,191.946
548000,140.364,134.895,191.958
549000,140.715,135.38,191.97
550000,141.213,135.645,191.984
551000,141.473,135.91,191.996
552000,141.798,136.178,192.009
553000,142.217,136.445,192.91
554000,142.543,136.712,192.919
555000,142.949,136.974,192.928
556000,143.278,137.241,192.937
557000,143.566,137.507,192.946
558000,144.011,137.782,192.955
559000,144.604,138.048,192.964
560000,144.917,138.498,192.973
561000,146.013,138.759,192.982
562000,146.563,139.017,192.991
563000,147.353,139.296,192.999
564000,147.988,139.569,193.009
565000,148.551,139.873,193.017
566000,148.92,140.184,193.025
567000,149.386,140.473,193.034
568000,149.782,140.761,193.043
569000,150.417,141.029,193.051
570000,150.737,141.492,193.06
571000,151.15,141.777,193.068
572000,151.613,142.062,193.077
573000,151.995,142.355,193.085
574000,152.665,142.63,193.094
575000,153.734,142.909,193.102
576000,154.064,143.548,193.111
577000,154.784,143.908,193.119
578000,155.394,144.248,193.128
579000,155.942,144.722,193.136
580000,156.301,145.036,193.145
581000,156.708,145.363,193.153
582000,157.217,145.699,193.162
583000,157.494,146.036,193.17
584000,157.892,146.355,193.179
585000,158.316,146.677,193.187
586000,158.741,146.999,193.196
587000,159.238,147.328,193.204
588000,159.837,147.758,193.212
589000,160.462,148.097,193.415
590000,160.725,148.44,193.427
591000,161.503,148.775,193.439
592000,162.18,149.377,193.451
593000,162.804,149.842,193.462
594000,163.18,150.293,193.473

==> data/anytime3.csv <==
num,greedy,hybrid,PatternBreakerOriginal,PatternCombiner
0,0,0,0,0
1000,0.073,0.092,0.593,58.088
2000,0.134,0.142,0.825,59.656
3000,0.198,0.21,1.064,61.113
4000,0.274,0.287,1.294,110.196
5000,0.352,0.375,1.533,110.813
6000,0.407,0.475,1.807,111.376
7000,0.471,0.539,1.964,111.989
8000,0.537,0.601,2.151,112.636
9000,0.614,0.694,2.298,113.259
10000,0.681,0.759,2.472,113.858
11000,0.754,0.814,2.614,114.433
12000,0.837,0.89,2.779,115.062
13000,0.901,0.94,2.921,115.698
14000,0.944,1.014,3.391,116.274
15000,0.989,1.111,3.544,167.265
16000,1.032,1.213,3.695,167.582
17000,1.085,1.275,3.874,167.822
18000,1.143,1.331,4.022,168.064
19000,1.204,1.403,4.173,168.402
20000,1.264,1.482,4.345,168.644
21000,1.337,1.553,4.515,168.897
22000,1.401,1.608,4.652,169.16
23000,1.471,1.673,4.83,169.402
24000,1.547,1.729,4.971,169.642
25000,1.631,1.787,5.12,169.896
26000,1.708,1.835,5.288,170.137
27000,1.778,1.884,5.437,170.385
28000,1.86,1.946,5.745,170.657
29000,1.941,1.994,5.937,170.899
30000,2.025,2.049,6.06,171.149
31000,2.112,2.112,6.188,171.416
32000,2.195,2.173,6.312,171.658
33000,2.288,2.222,6.449,171.897
34000,2.393,2.267,6.599,172.152
35000,2.457,2.314,6.718,172.394
36000,2.519,2.391,6.842,172.654
37000,2.588,2.479,6.963,172.919
38000,2.654,2.555,7.129,173.148
39000,2.733,2.63,7.25,173.375
40000,2.838,2.704,7.37,173.631
41000,2.942,2.779,7.497,173.87
42000,3.065,2.855,7.624,174.114
43000,3.161,2.948,7.773,209.609
44000,3.256,3.052,7.9,209.716
45000,3.375,3.186,8.025,209.824
46000,3.507,3.261,8.149,209.927
47000,3.639,3.337,8.277,210.034
48000,3.72,3.405,8.41,210.137
49000,3.846,3.462,9.09,210.467
50000,3.925,3.528,9.22,210.575
51000,4.005,3.589,9.347,210.685
52000,4.093,3.663,9.471,210.8
53000,4.215,3.733,9.594,210.91
54000,4.334,3.815,9.721,211.024
55000,4.441,3.884,9.871,211.133
56000,4.533,3.955,9.998,211.238
57000,4.627,3.993,10.126,211.349
58000,4.73,4.036,10.245,211.671
59000,4.828,4.073,10.377,211.778
60000,4.938,4.123,10.496,211.888
61000,5.073,4.202,10.663,211.996
62000,5.179,4.281,10.781,212.104
63000,5.301,4.352,10.903,212.212
64000,5.456,4.426,11.026,212.326
65000,5.589,4.533,11.151,212.426
66000,5.725,4.597,11.276,212.745
67000,5.781,4.639,11.402,212.854
68000,5.841,4.697,11.597,212.963
69000,5.886,4.768,11.758,213.069
70000,5.939,4.824,11.878,213.18
71000,6,4.911,11.999,213.288
72000,6.064,5,12.121,213.391
73000,6.132,5.059,12.247,213.502
74000,6.188,5.139,12.373,213.61
75000,6.268,5.229,12.54,213.932
76000,6.346,5.311,12.658,214.047
77000,6.456,5.377,12.781,214.16
78000,6.581,5.461,12.901,214.269
79000,6.664,5.591,13.029,214.386
80000,6.75,5.7,13.151,214.497
81000,6.87,5.804,13.671,214.611
82000,7.024,5.912,13.807,214.72
83000,7.166,6.02,13.943,214.834
84000,7.311,6.145,14.082,215.193
85000,7.402,6.243,14.208,215.306
86000,7.511,6.35,14.338,215.416
87000,7.57,6.452,14.535,215.53
88000,7.663,6.572,14.658,215.647
89000,7.724,6.676,14.782,215.764
90000,7.816,6.776,14.918,215.886
91000,7.917,6.83,15.052,216.007
92000,8.017,6.917,15.199,216.277
93000,8.09,7.003,15.385,216.389
94000,8.187,7.067,15.516,216.504
95000,8.337,7.123,15.646,216.616
96000,8.468,7.198,15.774,216.729
97000,8.623,7.291,15.906,216.846
98000,8.713,7.365,16.03,216.966
99000,8.815,7.439,16.16,217.085
100000,8.947,7.577,16.289,217.2
101000,9.112,7.736,17.286,237.214
102000,9.242,7.881,17.418,237.391
103000,9.302,8.094,17.547,237.44
104000,9.351,8.178,17.694,237.492
105000,9.405,8.321,17.845,237.546
106000,9.466,8.464,17.967,237.596
107000,9.534,8.578,18.095,237.646
108000,9.625,8.719,18.244,237.7
109000,9.712,8.932,18.368,237.755
110000,9.844,9.017,18.497,237.808
111000,9.926,9.195,18.622,237.859
112000,10.042,9.428,18.747,237.913
113000,10.202,9.639,18.882,237.965
114000,10.338,9.896,19.01,238.019
115000,10.457,10.183,19.175,238.074
116000,10.569,10.397,19.303,238.131
117000,10.674,10.68,19.43,238.184
118000,10.743,10.936,19.56,238.241
119000,10.826,11.195,19.695,238.294
120000,10.898,11.545,19.831,238.35
121000,10.997,11.969,19.976,238.402
122000,11.095,12.384,20.114,238.457
123000,11.164,12.55,20.292,238.511
124000,11.245,12.701,20.426,238.565
125000,11.358,12.812,20.557,238.618
126000,11.467,13.048,20.688,238.67
127000,11.58,13.321,20.824,238.725
128000,11.704,13.48,21.002,238.776
129000,11.796,13.634,21.129,238.942
130000,11.93,13.777,21.261,238.994
131000,12.086,13.881,21.451,239.046
132000,12.197,14.029,21.581,239.103
133000,12.295,14.161,21.704,239.157
134000,12.413,14.374,21.832,239.21
135000,12.59,14.597,21.968,239.266
136000,12.726,15.023,22.093,239.321
137000,12.823,15.221,22.217,239.376
138000,12.935,15.453,22.343,239.431
139000,13.045,15.668,22.533,239.488
140000,13.185,15.826,22.662,239.544
141000,13.373,16.034,22.792,239.598
142000,13.483,16.206,22.915,239.653
143000,13.633,16.338,23.047,239.71
144000,13.859,16.483,23.178,239.765
145000,14.016,16.654,23.307,239.817
146000,14.218,16.799,23.437,239.872
147000,14.414,16.97,23.566,239.929
148000,14.549,17.096,23.753,239.983
149000,14.705,17.327,23.88,240.041
150000,14.821,17.501,24.015,240.097
151000,14.991,17.724,24.151,240.151
152000,15.142,18.017,24.273,240.204
153000,15.336,18.317,24.404,240.256
154000,15.515,18.462,24.525,240.312
155000,15.708,18.683,24.648,240.485
156000,15.866,18.877,24.858,240.537
157000,16.06,19.011,25.38,240.591
158000,16.258,19.143,25.531,240.646
159000,16.445,19.281,25.686,240.699
160000,16.714,19.464,25.834,240.748
161000,16.858,19.696,25.985,240.801
162000,17.034,19.926,26.132,240.857
163000,17.245,20.142,26.405,240.909
164000,17.483,20.332,26.562,240.963
165000,17.723,20.552,26.714,241.01
166000,18.017,20.77,26.851,241.065
167000,18.316,21.022,26.986,241.12
168000,18.563,21.247,27.123,241.172
169000,18.763,21.614,27.265,241.228
170000,18.836,21.867,27.409,241.283
171000,18.929,22.139,27.669,241.335
172000,19.021,22.49,27.823,241.391
173000,19.14,22.859,27.979,241.445
174000,19.38,23.137,28.131,241.503
175000,19.545,23.434,28.281,241.558
176000,19.899,23.787,28.428,241.607
177000,20.106,24.023,28.572,241.662
178000,20.232,24.298,28.724,241.716
179000,20.322,24.481,28.944,249.527
180000,20.413,24.656,29.096,249.554
181000,20.592,24.927,29.24,249.58
182000,20.696,25.303,29.384,249.605
183000,20.913,25.627,29.534,249.63
184000,21.105,25.985,29.68,249.655
185000,21.202,26.519,29.852,249.681
186000,21.348,26.788,30.006,249.706
187000,21.565,27.035,30.149,249.731
188000,21.695,27.313,30.383,249.757
189000,21.951,27.447,30.533,249.782
190000,22.175,27.825,30.686,249.809
191000,22.311,28.199,30.832,249.835
192000,22.57,28.403,30.978,249.86
193000,22.944,28.598,31.118,249.887
194000,23.31,28.845,31.271,249.912
195000,23.582,29.062,31.425,249.938
196000,23.759,29.342,31.569,249.963
197000,23.917,29.617,31.771,249.994
198000,24.166,29.884,31.908,250.019
199000,24.484,30.233,32.056,250.045
200000,24.781,30.645,32.201,250.071
201000,24.972,30.896,32.349,250.097
202000,25.254,31.098,32.501,250.124
203000,25.585,31.325,32.648,250.15
204000,25.928,31.534,32.787,250.175
205000,26.313,31.745,32.935,250.2
206000,26.753,31.937,33.072,250.225
207000,27.201,32.112,33.269,250.25
208000,27.568,32.208,33.407,250.277
209000,27.655,32.314,33.555,250.303
210000,27.841,32.402,33.707,250.328
211000,28.094,32.512,33.853,250.355
212000,28.264,32.624,34.036,250.381
213000,28.446,32.727,34.181,250.407
214000,28.54,32.866,34.32,250.433
215000,28.719,33.065,34.462,250.46
216000,28.954,33.308,34.605,250.486
217000,29.098,33.504,34.82,250.512
218000,29.337,33.674,34.964,250.539
219000,29.64,33.815,35.104,250.566
220000,29.959,34.003,35.257,250.593
221000,30.19,34.16,35.416,250.618
222000,30.355,34.25,35.561,250.644
223000,30.545,34.337,35.699,250.669
224000,30.702,34.424,35.841,250.694
225000,30.864,34.544,35.99,250.72
226000,31.086,34.643,36.141,250.841
227000,31.263,34.719,36.378,250.865
228000,31.544,34.786,36.526,250.891
229000,31.783,34.866,36.665,250.918
230000,32.036,34.934,36.799,250.944
231000,32.242,35.008,36.941,250.969
232000,32.5,35.071,37.091,250.994
233000,32.722,35.133,37.242,251.021
234000,32.986,35.202,37.393,251.047
235000,33.361,35.359,37.983,251.072
236000,33.599,35.447,39.256,251.098
237000,33.813,35.538,39.42,251.123
238000,34.12,35.621,39.59,251.15
239000,34.411,35.707,39.756,251.176
240000,34.8,35.774,39.921,251.201
241000,35.148,35.939,40.086,251.227
242000,35.505,36.084,40.252,251.254
243000,35.896,36.233,40.436,251.281
244000,36.059,36.379,40.601,251.306
245000,36.23,36.448,40.757,251.332
246000,36.431,36.568,40.942,251.358
247000,36.666,36.674,41.104,251.385
248000,37.085,36.788,41.259,251.411
249000,37.4,36.905,41.434,251.438
250000,37.956,37.038,41.614,251.463
251000,38.39,37.189,41.797,251.489
252000,38.604,37.349,41.965,251.513
253000,38.78,37.485,42.128,251.538
254000,39.001,37.567,42.294,251.564
255000,39.267,37.684,42.46,253.612
256000,39.583,37.771,42.667,253.626
257000,39.934,37.865,42.836,253.64
258000,40.178,38.018,43.002,253.655
259000,40.458,38.179,43.168,253.668
260000,40.808,38.402,43.321,253.682
261000,40.948,38.602,43.495,253.696
262000,41.128,38.757,43.665,253.709
263000,41.549,38.87,43.83,253.723
264000,41.895,38.961,43.995,253.738
265000,42.494,39.056,44.166,253.751
266000,42.802,39.166,44.384,253.764
267000,43.023,39.292,44.571,253.779
268000,43.241,39.397,44.732,253.793
269000,43.517,39.484,44.905,253.807
270000,43.814,39.576,45.075,253.821
271000,44.131,39.672,45.253,253.835
272000,44.381,39.758,45.423,253.849
273000,44.718,39.839,45.599,253.863
274000,45.04,39.951,45.762,253.877
275000,45.472,40.072,45.927,253.892
276000,45.806,40.198,46.097,253.906
277000,46.127,40.289,46.33,253.921
278000,46.597,40.371,46.51,253.936
279000,47.06,40.436,46.685,253.95
280000,47.672,40.507,46.848,253.965
281000,48.134,40.579,47.009,253.98
282000,48.457,40.665,47.204,253.995
283000,48.805,40.748,47.372,254.009
284000,49.241,40.855,47.553,254.024
285000,49.776,40.944,47.722,254.039
286000,50.171,41.076,47.897,254.053
287000,50.719,41.421,48.06,254.067
288000,51.187,41.672,48.294,254.081
289000,51.761,41.94,48.465,254.095
290000,52.255,42.185,48.638,254.207
291000,52.93,42.478,48.803,254.217
292000,53.697,42.8,49.314,254.228
293000,54.427,43.173,49.538,254.239
294000,54.892,43.616,49.774,254.25
295000,55.156,43.923,49.995,254.261
296000,55.8,44.136,50.223,254.272
297000,56.712,44.437,50.554,254.283
298000,57.123,44.759,50.774,254.294
299000,57.467,45.091,50.979,254.305
300000,57.971,45.353,51.183,254.316
301000,58.4,45.593,51.401,254.327
302000,58.782,45.684,51.615,254.338
303000,59.302,45.785,51.819,254.349
304000,59.958,45.938,52.026,254.36
305000,60.699,46.075,52.244,254.371
306000,61.647,46.199,52.451,254.381
307000,62.123,46.418,52.774,254.696
308000,62.689,46.698,52.995,254.703
309000,63.399,46.879,53.207,254.709
310000,63.989,47.042,53.437,254.715
311000,64.74,47.275,53.648,254.721
312000,65.682,47.485,53.879,254.727
313000,67.071,47.683,54.098,254.733
314000,68.09,47.873,54.315,254.739
315000,68.451,48.175,54.521,254.744
316000,68.979,48.637,54.736,254.75
317000,69.273,48.992,55.07,254.755
318000,69.635,49.243,55.298,254.761
319000,70.164,49.513,55.512,254.766
320000,70.833,49.761,55.719,254.772
321000,71.402,50.079,56.176,254.777
322000,71.824,50.429,56.471,254.782
323000,72.141,51.18,56.767,254.788
324000,72.632,51.695,57.054,254.793
325000,73.08,51.976,57.431,254.799
326000,73.683,52.276,57.69,254.804
327000,74.124,52.636,57.946,254.81
328000,74.704,52.928,58.196,254.815
329000,75.176,53.148,58.445,254.856
330000,75.873,53.454,58.688,254.859
331000,76.343,53.822,59.043,254.863
332000,77.107,54.287,59.383,254.867
333000,78.001,54.712,59.799,254.87
334000,78.826,55.113,60.127,254.877

==> data/blueNileThresholdMupNum.csv <==
threshold,mups
1.0E-5,8375
3.2E-5,11133
1.0E-4,9994
3.2E-4,7381
0.001,4727
0.0032,2393
0.01,1282

==> data/dataCollectionDimension.csv <==
dimension,2,input2,output2,4,input4,output4,6,input6,output6,8,input8,output8
5,0.011,0,0,0.01,0,0,0.01,3,3,,,
10,0.01,0,0,0.01,53,3,0.01,818,22,0.041,4248,68
15,0.01,0,0,0.01,265,5,0.061,7487,36,4.04,80091,127
20,0.011,0,0,0.031,1480,11,15.914,53120,63,,,
25,0.011,87,2,8.361,9223,20,,,,,,
30,0.01,142,2,329.527,17784,26,,,,,,
35,0.01,215,2,,,,,,,,,

==> data/dcThreshold.csv <==
threshold,greedy3,greedy4,greedy5,greedy6,naive
1.0E-6,0.032,0.032,0.074,0.698,490.643
3.2E-6,0.011,0.01,0.072,0.48,
1.0E-5,0.01,0.011,0.072,0.47,
3.2E-5,0.01,0.01,0.063,0.39,
1.0E-4,0.011,0.011,0.062,0.413,
3.2E-4,0.01,0.021,0.063,0.634,
0.001,0.011,0.011,0.064,1.026,
0.0032,0.01,0.011,0.115,2.112,
0.01,0.011,0.021,0.274,4.11,

==> data/dimensionLevelLimit.csv <==
dimension,0.2,0.4,0.6,0.8,1.0
5,0.012,0.010,0.011,0.011,0.010,0.010
10,0.041,0.101,0.101,0.082,0.092
15,3.780,44.237,38.387,36.640
20,5.031,1800,1800,1800,1800
25,1800,1800,1800,1800,1800

==> data/dimensionLevelLimitAbsolute.csv <==
dimension,level2,level4,level6,level8
5,0.012,0.011,0.010,0.017
10,0.010,0.051,0.071,0.082
15,0.021,0.354,3.408,17.029
20,0.112,4.506,90.148,
25,0.334,21.421,863.309,
30,0.952,90.966,,
35,2.557,258.748,,

==> data/dimensionTestAirbnb.csv <==
dimension,hybrid,PatternBreakerOriginal,PatternCombiner,mups
5,0.012,0.011,0.011,3
7,0.031,0.02,0.01,73
9,0.062,0.061,0.041,702
11,0.224,0.476,0.339,4246
13,2.357,4.652,5.404,31927
15,33.51,41.755,84.83,164923
17,364.293,289.167,,628920

==> data/mupDist.csv <==
level,count
0,0
1,1
2,38
3,281
4,628
5,982
6,1014
7,562
8,237
9,100
10,35
11,2
12,0
13,0

==> data/sizeTestAirbnb.csv <==
n,hybrid,PatternBreakerOriginal,PatternCombiner,mups
1000,5.91,21.092,46.231,8818
10000,12.097,18.376,49.459,98081
100000,13.123,19.509,49.319,154830
1000000,14.751,22.325,50.407,164923

==> data/thresholdTestAirbnb.csv <==
threshold,hybrid,PatternBreakerOriginal,PatternCombiner,apriori,mups
1.0E-6,24.777,79.221,2.975,601.231,18094
3.2E-6,30.392,76.373,6.87,573.23,62819
1.0E-5,35.768,70.634,13.629,516.852,150860
3.2E-5,36.377,61.502,22.453,451.775,219369
1.0E-4,33.432,49.498,32.573,368.043,242663
3.2E-4,25.665,33.946,44.273,274.471,219531
0.001,16.01,22.342,52.868,182.303,164923
0.0032,7.817,11.491,60.578,104.261,100783
0.01,2.83,5.32,65.776,50.189,48136

==> data/thresholdTestBlueNile.csv <==
threshold,hybrid,PatternBreakerOriginal,PatternCombiner
1.0E-5,0.248,0.369,0.575
3.2E-5,0.166,0.242,0.508
1.0E-4,0.122,0.212,0.624
3.2E-4,0.071,0.092,0.614
0.001,0.04,0.051,0.688
0.0032,0.031,0.03,0.839
0.01,0.02,0.02,0.748
